Toward Impact-resilient Quadrotor Design, Collision Characterization and Recovery Control to Sustain Flight after Collisions

Collision detection and recovery for aerial robots remain a challenge because of the limited space for sensors and local stability of the flight controller. We introduce a novel collision-resilient quadrotor that features a compliant arm design to enable free flight while allowing for one passive degree of freedom to absorb shocks. We further propose a novel collision detection and characterization method based on Hall sensors, as well as a new recovery control method to generate and track a smooth trajectory after a collision occurs. Experimental results demonstrate that the robot can detect and recover from high-speed collisions with various obstacles such as walls and poles. Moreover, it can survive collisions that are hard to detect with existing methods based on IMU data and contact models, for example, when colliding with unstructured surfaces, or being hit by a moving obstacle while hovering.

==> leftovers.txt <==
\section{Related Work}\label{sec:related}
%[once stating a few works and drawing parallels, restate the contributions of this work!]

Trajectories that minimize the derivative of position can be beneficial for reasons other than minimal energy consumption. In~\cite{}, %[Minimum Snap Trajectory Generation and Control for Quadrotors], 
the authors prove that the minimum snap trajectory is very safe for aggressive trajectories. The trajectory can satisfy multiple constraints and still safely complete the path specified.  \kkr{shorten if needed}

There has been work in creating energy aware motion or path planning previously. %
In~\cite{}, %[Minimum-Energy Path Generation for a Quadrotor UAV]
the authors were able to develop a path planned by solving an optimal control problem with initial and final configurations, minimizing energy consumption. Their energy model was based off of the electrical model of a brushless DC motor. The total energy consumed during a flight was found to be [].
\begin{multline}
    E = \int_{t_0}^{t_f} \sum_{j=1}^{4} [c_1 + c_2\omega_j(t) + c_3\omega^2_j(t) + c_4\omega^3_j(t) + c_5\omega^4_j(t) \\
    + c_6\dot{\omega}_j(t) + c_7\dot{\omega}^2_j(t) + c_8\omega_j(t)\dot{\omega}_j(t) + c_9\omega^2_j(t)\dot{\omega}_j(t)] dt 
\end{multline} 
Here, $\omega$ is the angular velocity of the motor, and the constants above can be derived from various motor constants, and can be found in the paper. However, this equation can be simplified if the angular veloicty at time $t_0$ and $t_f$ are assumed to be equal, to [].
\begin{multline}
    E = \int_{t_0}^{t_f} \sum_{j=1}^{4} [c_1 + c_2\omega_j(t) + c_3\omega^2_j(t) + c_4\omega^3_j(t) + c_5\omega^4_j(t) \\
    c_7\dot{\omega}^2_j(t)] dt   
\end{multline} 
The simplified energy equation can generally be used, and was used to solve the minimizing path. A state vector in introduced in order to solve an optimal control problem in which the angular accelerations of each motor are minimized within Equation [2]. This problem was tested in a variety of scenarios, including variable end states, variable payload, and minimum-time fixed energy paths. Here , the solution yielded a minimum energy path that can be used in order to reduce energy consumption during flight.  

Carmelo di Franco and Giorgio Buttazzo, in their paper [Energy-aware Coverage Path Planning of UAVs], study how to use energy aware coverage path planning. Coverage path planning differs from other path planning mechanisms in that is uses all the points to create a path in a given area. For their energy model, they use the speed and operating conditions of the quadrotor to model energy well. Finding a general model that works very well for all quadrotors can be difficult, since quadrotors vary greatly in terms of size, shape, weight, etc. The energy model used by the authors is more specific to every quadrotor, and thus more likely to be more accurate. However, using a general energy model, as was done in this study, can be beneficial because it can automatically apply to all quadrotors, even if at the expense of some accuracy for quadrotors unlike the one used here. 

Experiments were performed by the authors using an IRIS quadrotor. They used a variety of experiments to find the energy of the quadrotor. The quadrotor was flown at top acceleration and deceleration, and the power consumed was calculated, and the power was also analyzed as a function of speed. The power during climbing or descending was found, as well as that of hover. When flying in a 1D horizontal path, the optimal velocity for energy efficient flight can be cound by minimizing the equation below.
\begin{equation}
    E(d) = \int_{0}^{t_1}P_{acc}(t) dt + \int_{t_1}^{t_2}P(v) dt + \int_{t_2}^{t_3}P_{dec}(t) dt
\end{equation}

Here, the power necessary to accelerate, fly (at a potentially variable speed) and decelerate are integrated over their respective times to find the total energy consumed. The authors here use a trapezoidal trajectory, and find the best speed to minimize energy, whereas we compare different trajectories at various speeds. 

Another method used to analyze enrgy optimal path planning is using a generalized Traveling Salesman Problem with Neighborhoods (GTSPN) in [Energy-Optimal Path Planning for Six-Rotors on Multi-Target Missions]. A heuristic procedure is employed using a dynamic model which models a six rotor quadrotor.

%
